Exploring and Exploiting Synchrony Limitations of Time-Triggered Network-Agnostic Guardians

Time-triggered communication protocols rely on trusted components known as guardians to enforce adherence to predetermined network schedules. Network-agnostic guardians offer an efficient and scalable distributed solution with reduced implementation cost and complexity compared to network-aware alternatives. However, this efficiency is based on the guardian's dependence on the controlled node for clock synchronization, which introduces a vulnerability: a malicious node can exploit this dependency to launch timing attacks against its guardian and eventually interfere with messages from other nodes on the network. In this paper, we establish a theoretical lower bound on the attainable clock synchronization precision between a node and its network-agnostic guardian. Building on this result, we introduce a timing attack that leverages the unavoidably imperfect clock synchrony to cause controlled and undetected de-synchronization of the guardian. The attack enables a malicious node to cause collisions with targeted critical network messages. We evaluate the effectiveness of the attack using a FlexRay field bus network model implemented in the OMNeT++ simulation framework. Our results show that the attack is able to remain undetected with 100% success and disrupts the transmission of the critical messages of the target node by causing collisions with them with 100% success.

==> Stats_PI_v_Tinj_Pi=0.5MT.csv <==
PI_NG,T_injected,Percentage of undetected attacks
40,0,100.0
40,25,100.0
40,50,100.0
40,75,100.0
40,78,100.0
40,96,100.0
40,97,100.0
40,98,98.2
40,99,97.2
40,100,24.6
40,101,27.4
40,102,28.8
40,103,0.0
40,104,0.0


==> Stats_PI_v_Tinj_Pi=0.75MT.csv <==
PI_NG,T_injected,Percentage of undetected attacks
60,0,100.0
60,25,100.0
60,50,100.0
60,75,100.0
60,85,100.0
60,97,100.0
60,98,100.0
60,99,99.4
60,100,31.2
60,101,28.2
60,102,0.0
60,103,0.0


==> Stats_PI_v_Tinj_Pi=1MT.csv <==
PI_NG,T_injected,Percentage of undetected attacks
80,0,100.0
80,25,100.0
80,50,100.0
80,75,100.0
80,89,100.0
80,98,100.0
80,99,99.8
80,100,32.4
80,101,33.4
80,102,0.0
80,103,0.0
80,104,0.0

